Heightened Faraday Complexity in the inner 1 kpc of the Galactic Centre

We have measured the Faraday rotation of 62 extra-galactic background sources in 58 fields using the CSIRO Australia Telescope Compact Array (ATCA) with a frequency range of 1.1 - 3.1 GHz with 2048 channels. Our sources cover a region $\sim 12\, \mathrm{deg}\, \times 12\,\mathrm{deg}$ ($\sim 1 $kpc) around the Galactic Centre region. We show that the Galactic Plane for $|l| < 10^\circ$ exhibits large Rotation Measures (RMs) with a maximum |RM| of $1691.2 \pm 4.9\, \mathrm{rad}\,\mathrm{m}^{-2}$ and a mean $|\mathrm{RM}| = 219 \pm 42\,\mathrm{rad}\,\mathrm{m}^{-2}$. The RMs decrease in magnitude with increasing projected distance from the Galactic Plane, broadly consistent with previous findings. We find an unusually high fraction (95\%) of the sources show Faraday complexity consistent with multiple Faraday components. We attribute the presences of multiple Faraday rotating screens with widely separated Faraday depths to small-scale turbulent RM structure in the Galactic Centre region. The second order structure function of the RM in the Galactic Centre displays a line with a gradient of zero for angular separations spanning $0.83^\circ - 11^\circ$ ($\sim 120 - 1500$ pc), which is expected for scales larger than the outer scale (or driving scale) of magneto-ionic turbulence. We place an upper limit on any break in the SF gradient of 66'', corresponding to an inferred upper limit to the outer scale of turbulence in the inner 1 kpc of the Galactic Centre of $3$ pc. We propose stellar feedback as the probable driver of this small-scale turbulence.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
